High order concentrated non-negative matrix-exponential functions

Highly concentrated functions play an important role in many research fields including control system analysis and physics, and they turned out to be the key idea behind inverse Laplace transform methods as well. This paper uses the matrix-exponential family of functions to create highly concentrated functions, whose squared coefficient of variation (SCV) is very low. In the field of stochastic modeling, matrix-exponential functions have been used for decades. They have many advantages: they are easy to manipulate, always non-negative, and integrals involving matrix-exponential functions often have closed-form solutions. For the time being there is no symbolic construction available to obtain the most concentrated matrix-exponential functions, and the numerical optimization-based approach has many pitfalls, too. In this paper, we present a numerical optimization-based procedure to construct highly concentrated matrix-exponential functions. To make the objective function explicit and easy to evaluate we introduce and use a new representation called hyper-trigonometric representation. This representation makes it possible to achieve very low SCV.

==> cv2.txt <==
1	0.20090156350183885
2	0.08126430028926664
3	0.04288000357027757
4	0.026156884691722396
5	0.017493998830678013
6	0.01246958435845953
7	0.009312807386188249
8	0.0072074384052792225
9	0.005736773534538316
10	0.004670814585017767
11	0.0038745396868425782
12	0.003264615600748143
13	0.002787433344336317
14	0.0024052513649265544
15	0.0020759901554687145
16	0.0018094409222239702
17	0.0015907528154671551
18	0.0014091657679746721
19	0.001256810653987343
20	0.0011277628270614636
21	0.0010175246164528745
22	0.0009226283127343769
23	0.0008403666260640642
24	0.0007686017324796757
25	0.0007056278396119251
26	0.0006500708440904636
27	0.0006008140783039343
28	0.0005557085747816248
29	0.000514980284248071
30	0.0004785541440470814
31	0.00044584752309634876
32	0.0004163727906575292
33	0.0003897193796383159
34	0.000365539671586545
35	0.00034353779958113263
36	0.00032346069677467124
37	0.0003050908998131461
38	0.0002882407196618262
39	0.00027274749404825223
40	0.000258469697086926
41	0.00024528373635225765
42	0.00023308129951398263
43	0.00022160124723888118
44	0.00021081392923956994
45	0.000200794208766519
46	0.00019147115793484844
47	0.00018278183147433987
48	0.00017467021626403113
49	0.00016708633613173125
50	0.00015998549159942238
51	0.000153327604643012
52	0.0001470766600071695
53	0.00014120022104147447
54	0.00013566901291656175
55	0.0001304565603429522
56	0.0001255388721540382
57	0.0001208941693318586
58	0.00011650264346077822
59	0.00011234624716844551
60	0.0001083550336441104
61	0.00010454879432554181
62	0.00010093954792677825
63	0.0000975139579271045
64	0.00009425979298519718
65	0.00009116582363571429
66	0.00008822172113739944
67	0.00008541797555138639
68	0.00008274581773042043
69	0.00008019715172797715
70	0.00007776449348792108
71	0.00007544091645911957
72	0.00007322000261305862
73	0.00007109579911761648
74	0.0000690627760847805

==> cv2_cmaes.txt <==
1	0.200902
2	0.0812643
3	0.04288
4	0.0261569
5	0.017494
6	0.0124696
7	0.00931281
8	0.00720744
9	0.00573677
10	0.00467081
11	0.00387454
12	0.00326462
13	0.00278743
14	0.00240525
15	0.00207599
16	0.00184727
17	0.00163771
18	0.00146184
19	0.00131282
20	0.00112776
21	0.0010758
22	0.000922628
23	0.000840367
24	0.000768602
25	0.000760405
26	0.000650071
27	0.000600814
28	0.000556943
29	0.000517702
30	0.000478554
31	0.000450702
32	0.000416373
33	0.000389719
34	0.00036554
35	0.000358337
36	0.000323461
37	0.000312553
38	0.00029731
39	0.000272747
40	0.000259426
41	0.000250565
42	0.000237402
43	0.000225246
44	0.000219408
45	0.000200794
46	0.000191471
47	0.000182782
48	0.000176458
49	0.000168614
50	0.00016425
51	0.000157103
52	0.000147077
53	0.0001412
54	0.000138242
55	0.000135408
56	0.000125539
57	0.00012488
58	0.000116618
59	0.000113562
60	0.000111238
61	0.000105505
62	0.00010094
63	9.97064e-05
64	9.62575e-05
65	9.29841e-05
66	8.98744e-05
67	8.58757e-05
68	8.41043e-05
69	8.1425e-05
70	7.80528e-05
71	7.75555e-05
72	7.51602e-05
73	7.12514e-05
74	6.97689e-05
75	6.86022e-05
76	6.57968e-05
77	6.46946e-05
78	6.28645e-05
79	6.0067e-05
80	6.02589e-05
81	5.78163e-05
82	5.57204e-05
83	5.54842e-05
84	5.33518e-05
85	5.19779e-05
86	5.02358e-05
87	4.93844e-05
88	4.86951e-05
89	4.66368e-05
90	4.63234e-05
91	4.52019e-05
92	4.41206e-05
93	4.30775e-05
94	4.2071e-05
95	4.10992e-05
96	3.96062e-05
97	3.96851e-05
98	3.8789e-05
99	3.72363e-05
100	3.67105e-05
101	3.6275e-05
102	3.48104e-05
103	3.44062e-05
104	3.36862e-05
105	3.27407e-05
106	3.21136e-05
107	3.19273e-05
108	3.08505e-05
109	3.06504e-05
110	3.00405e-05
111	2.94486e-05
112	2.86593e-05
113	2.8316e-05
114	2.80263e-05
115	2.70608e-05
116	2.69685e-05
117	2.59668e-05
118	2.54975e-05
119	2.50408e-05
120	2.50246e-05
121	2.43811e-05
122	2.41305e-05
123	2.34742e-05
124	2.32833e-05
125	2.30755e-05
126	2.248e-05
127	2.19442e-05
128	2.18965e-05
129	2.11179e-05
130	2.07348e-05
131	2.06446e-05
132	2.01821e-05
133	2.01227e-05
134	1.96491e-05
135	1.9473e-05
136	1.91599e-05
137	1.86241e-05
138	1.82758e-05
139	1.81431e-05
140	1.79799e-05
141	1.78382e-05
142	1.74303e-05
143	1.7165e-05
144	1.66886e-05
145	1.67722e-05
146	1.62407e-05
147	1.60045e-05
148	1.59247e-05
149	1.56074e-05
150	1.55688e-05
151	1.52441e-05
152	1.51234e-05
153	1.46898e-05
154	1.45345e-05
155	1.44903e-05
156	1.43886e-05
157	1.41878e-05
158	1.39911e-05
159	1.37061e-05
160	1.33511e-05
161	1.33377e-05
162	1.30882e-05
163	1.30665e-05
164	1.28926e-05
165	1.25039e-05
166	1.24166e-05
167	1.21875e-05
168	1.21e-05
169	1.2073e-05
170	1.17556e-05
171	1.16091e-05
173	1.13242e-05
174	1.14e-05
175	1.12577e-05
176	1.11181e-05
177	1.0981e-05
178	1.07279e-05
179	1.05989e-05
180	1.05847e-05
181	1.03477e-05


==> cv2_heur.txt <==
10	0.0071074
15	0.00293802
20	0.00168478
25	0.00108576
30	0.000754989
35	0.000553296
40	0.000421906
45	0.000331893
50	0.000267628
55	0.000220198
60	0.000184266
65	0.00015621
70	0.000134058
75	0.00011627
80	0.000101774
85	8.97773e-05
90	7.97491e-05
95	7.13023e-05
100	6.41218e-05
105	5.79444e-05
110	5.26111e-05
115	4.79786e-05
120	4.3922e-05
125	4.03488e-05
130	3.71933e-05
135	3.43907e-05
140	3.18846e-05
145	2.96425e-05
150	2.76274e-05
155	2.58048e-05
160	2.41567e-05
165	2.26608e-05
170	2.12954e-05
175	2.00499e-05
180	1.89096e-05
185	1.78613e-05
190	1.6898e-05
195	1.60094e-05
200	1.51877e-05
205	1.44278e-05
210	1.37222e-05
215	1.30667e-05
220	1.24571e-05
225	1.18877e-05
230	1.13566e-05
235	1.08599e-05
240	1.03944e-05
245	9.95831e-06
250	9.5484e-06
255	9.16311e-06
260	8.80068e-06
265	8.45863e-06
270	8.13626e-06
275	7.83162e-06
280	7.54356e-06
285	7.27117e-06
290	7.01275e-06
295	6.76796e-06
300	6.53552e-06
305	6.31471e-06
310	6.10494e-06
315	5.90509e-06
320	5.71499e-06
325	5.5337e-06
330	5.36084e-06
335	5.19594e-06
340	5.03832e-06
345	4.88783e-06
350	4.74377e-06
355	4.606e-06
360	4.47407e-06
365	4.34764e-06
370	4.22654e-06
375	4.11021e-06
380	3.99869e-06
385	3.89153e-06
390	3.78861e-06
395	3.68968e-06
400	3.5945e-06
405	3.50298e-06
420	3.24811e-06
440	2.94904e-06
460	2.68905e-06
480	2.46167e-06
500	2.2617e-06
520	2.08494e-06
540	1.92792e-06
560	1.78784e-06
580	1.66234e-06
600	1.54949e-06
620	1.44765e-06
640	1.35545e-06
660	1.2717e-06
680	1.19541e-06
700	1.12573e-06
720	1.06191e-06
740	1.00332e-06
760	9.49406e-07
780	8.99686e-07
800	8.53737e-07
820	8.1119e-07
840	7.71718e-07
860	7.35034e-07
880	7.00883e-07
900	6.69036e-07
920	6.39293e-07
940	6.11474e-07
960	5.85416e-07
980	5.60974e-07
1000	5.38019e-07


==> omega.txt <==
1	1.03593
2	0.948111
3	0.884919
4	0.83755
5	0.800546
6	0.77067
7	0.745918
8	0.724984
9	0.706979
10	0.691279
11	0.677429
12	0.66509
13	0.654003
14	0.62695
15	0.617919
16	0.609665
17	0.60279
18	0.595076
19	0.588581
20	0.582533
21	0.576881
22	0.571584
23	0.566605
24	0.561911
25	0.557478
26	0.553279
27	0.549295
28	0.537587
29	0.533982
30	0.530548
31	0.527267
32	0.52413
33	0.521127
34	0.518246
35	0.515481
36	0.512822
37	0.510266
38	0.507802
39	0.505426
40	0.503132
41	0.500916
42	0.498772
43	0.491734
44	0.489721
45	0.487773
46	0.485883
47	0.48405
48	0.482271
49	0.480543
50	0.478865
51	0.477228
52	0.475637
53	0.474088
54	0.47258
55	0.471112
56	0.469675
57	0.468275
58	0.466913
59	0.465577
60	0.46072
61	0.459447
62	0.458197
63	0.456977
64	0.455782
65	0.454622
66	0.453473
67	0.452358
68	0.451257
69	0.450182
70	0.449132
71	0.448097
72	0.447087
73	0.446097
74	0.445118

==> phi.txt <==
0.3370373464102068	1
0.21237734641020678	2
1.0650773464102068	2
0.15103734641020683	3
0.7628273464102069	3
1.720597346410207	3
0.11524734641020684	4
0.5859973464102071	4
1.3293773464102072	4
2.2497673464102066	4
0.09209734641020706	5
0.47107734641020693	5
1.0751873464102069	5
1.823777346410207	5
2.6735673464102065	5
0.07604734641020672	6
0.3909973464102068	6
0.8975673464102067	6
1.5273173464102072	6
2.239807346410207	6
3.0171973464102066	6
0.06433734641020683	7
0.33235734641020676	7
0.7669673464102069	7
1.3094773464102065	7
1.9229273464102068	7
2.588817346410207	7
3.300306653589793	7
0.05547734641020696	8
0.2877573464102068	8
0.6672473464102069	8
1.1429773464102073	8
1.6813173464102071	8
2.264347346410207	8
2.883597346410207	8
3.5371906535897932	8
0.04856734641020699	9
0.2528373464102067	9
0.588837346410207	9
1.011837346410207	9
1.491147346410207	9
2.009797346410207	9
2.5589873464102073	9
3.1349473464102067	9
3.738174653589793	9
0.043037346410206734	10
0.22482734641020707	10
0.5257073464102069	10
0.9060473464102072	10
1.3377273464102073	10
1.8047773464102068	10
2.2985173464102067	10
2.814527346410207	10
3.351400653589793	10
3.910804653589793	10
0.03853734641020701	11
0.2019273464102067	11
0.47389734641020675	11
0.8190273464102069	11
1.211467346410207	11
1.6361773464102072	11
2.0847673464102066	11
2.552637346410207	11
3.037627346410207	11
3.539555653589793	11
4.060683653589793	11
0.034807346410206996	12
0.18289734641020683	12
0.43067734641020694	12
0.746297346410207	12
1.1058273464102069	12
1.4951473464102065	12
1.9061873464102073	12
2.334357346410207	12
2.777207346410207	12
3.2337654535897933	12
3.704527653589793	12
4.192042653589793	12
0.031667346410206854	13
0.16684734641020693	13
0.3941373464102069	13
0.6846673464102069	13
1.016227346410207	13
1.3754973464102065	13
1.754777346410207	13
2.149577346410207	13
2.557307346410207	13
2.976667346410207	13
3.407381653589793	13
3.850309653589793	13
4.308142653589793	13
0.0347773464102068	14
0.17550734641020682	14
0.40010734641020695	14
0.6791573464102068	14
0.9930973464102069	14
1.3307073464102066	14
1.6854873464102065	14
2.053627346410207	14
2.4328573464102066	14
2.821917346410207	14
3.220301053589793	14
3.628263653589793	14
4.047020653589794	14
5.430702653589793	14
0.03186734641020683	15
0.161367346410207	15
0.369267346410207	15
0.6285773464102067	15
0.9209673464102073	15
1.2357073464102069	15
1.5665673464102072	15
1.9098173464102066	15
2.2631873464102066	15
2.625317346410207	15
2.9955173464102067	15
3.373624653589793	15
3.7600876535897934	15
4.156212653589793	15
5.462052653589794	15
0.02935734641020682	16
0.149167346410207	16
0.3425073464102071	16
0.584567346410207	16
0.8580673464102069	16
1.1527873464102072	16
1.4627073464102072	16
1.7842273464102067	16
2.1150973464102067	16
2.453917346410207	16
2.7998773464102067	16
3.152621053589793	16
3.512206653589793	16
3.8792036535897934	16
4.254952653589793	16
5.4914126535897925	16
0.027127346410206865	17
0.13855734641020678	17
0.31923734641020696	17
0.546197346410207	17
0.803247346410207	17
1.0795273464102069	17
1.3717673464102065	17
1.6748373464102073	17
1.9851673464102069	17
2.302797346410207	17
2.6268073464102066	17
2.959777346410207	17
3.295582653589793	17
3.638382653589793	17
3.9879296535897932	17
4.344982653589793	17
5.518782653589794	17
0.0252873464102068	18
0.12919734641020675	18
0.2984573464102067	18
0.5117973464102068	18
0.7537873464102067	18
1.015077346410207	18
1.290107346410207	18
1.5754773464102065	18
1.8690273464102072	18
2.169357346410207	18
2.475587346410207	18
2.787177346410207	18
3.103847346410207	18
3.425616653589793	18
3.752753653589793	18
4.085952653589793	18
4.426552653589793	18
5.544552653589793	18
0.023617346410206963	19
0.12093734641020681	19
0.280127346410207	19
0.48139734641020704	19
0.710107346410207	19
0.9573173464102069	19
1.2176473464102067	19
1.4878073464102073	19
1.765687346410207	19
2.0499273464102066	19
2.339617346410207	19
2.634187346410207	19
2.933297346410207	19
3.236831053589793	19
3.544873653589793	19
3.8577706535897933	19
4.176232653589793	19
4.501572653589793	19
5.568592653589793	19
0.02212734641020697	20
0.11358734641020707	20
0.26375734641020676	20
0.4541773464102068	20
0.6709373464102071	20
0.9054573464102065	20
1.152557346410207	20
1.4090373464102068	20
1.6728473464102072	20
1.9426373464102067	20
2.217517346410207	20
2.496897346410207	20
2.780377346410207	20
3.067797346410207	20
3.3591046535897933	20
3.654460653589793	20
3.954247653589793	20
4.259182653589793	20
4.570572653589793	20
5.591112653589793	20
0.020807346410206762	21
0.10699734641020697	21
0.24904734641020676	21
0.429667346410207	21
0.6356273464102067	21
0.8586573464102072	21
1.0937773464102065	21
1.337877346410207	21
1.5889673464102065	21
1.8457273464102073	21
2.107257346410207	21
2.3729673464102072	21
2.642447346410207	21
2.9154673464102068	21
3.1919308535897932	21
3.471873653589793	21
3.755491653589793	21
4.043183653589793	21
4.335672653589793	21
4.634242653589793	21
5.612232653589793	21
0.019607346410206894	22
0.10106734641020676	22
0.23577734641020687	22
0.407507346410207	22
0.6036373464102067	22
0.8162273464102068	22
1.0404473464102066	22
1.2732973464102066	22
1.5128273464102069	22
1.7577473464102065	22
2.0071873464102072	22
2.260527346410207	22
2.5173673464102073	22
2.7774473464102067	22
3.040607346410207	22
3.306829653589793	22
3.576192653589793	22
3.848920653589793	22
4.125426653589793	22
4.406432653589793	22
4.693172653589793	22
5.6320826535897925	22
0.01853734641020699	23
0.09570734641020673	23
0.22373734641020704	23
0.387367346410207	23
0.574527346410207	23
0.7775873464102068	23
0.9918573464102067	23
1.2144373464102065	23
1.4434173464102065	23
1.6775473464102069	23
1.9159673464102065	23
2.1580573464102066	23
2.403427346410207	23
2.6517673464102067	23
2.902927346410207	23
3.156822553589793	23
3.413459653589793	23
3.6729646535897933	23
3.935569653589793	23
4.201702653589793	23
4.472072653589793	23
4.747902653589793	23
5.650762653589793	23
0.017567346410206852	24
0.0908373464102068	24
0.21277734641020674	24
0.368997346410207	24
0.5479373464102069	24
0.7422573464102067	24
0.9474073464102073	24
1.160557346410207	24
1.3798773464102068	24
1.6041273464102073	24
1.8324673464102066	24
2.064277346410207	24
2.299167346410207	24
2.5368373464102065	24
2.777087346410207	24
3.019817346410207	24
3.2649956535897933	24
3.5126636535897933	24
3.762961653589793	24
4.016148653589793	24
4.272642653589793	24
4.533142653589794	24
4.798842653589793	24
5.668362653589793	24
0.016677346410206795	25
0.08639734641020702	25
0.20276734641020688	25
0.35216734641020686	25
0.5235673464102071	25
0.709827346410207	25
0.9065873464102072	25
1.111077346410207	25
1.3215073464102067	25
1.5366773464102073	25
1.7557473464102067	25
1.9781373464102066	25
2.2034273464102068	25
2.431317346410207	25
2.6616073464102072	25
2.8941673464102067	25
3.128937346410207	25
3.365917653589793	25
3.605178653589793	25
3.846875653589793	25
4.091268653589793	25
4.338782653589793	25
4.590102653589793	25
4.846392653589794	25
5.684972653589793	25
0.015867346410206817	26
0.08233734641020707	26
0.19357734641020707	26
0.3367173464102069	26
0.5011373464102067	26
0.6799773464102068	26
0.8689873464102069	26
1.0654773464102067	26
1.2677073464102069	26
1.4744973464102067	26
1.6850373464102066	26
1.8987373464102069	26
2.1151773464102073	26
2.3340873464102065	26
2.5552273464102067	26
2.778477346410207	26
3.003747346410207	26
3.231003153589793	26
3.460271653589793	26
3.691648653589793	26
3.925291653589793	26
4.161472653589793	26
4.400602653589793	26
4.643362653589794	26
4.890882653589793	26
5.700672653589793	26
0.015127346410206854	27
0.07859734641020699	27
0.18512734641020678	27
0.3224673464102068	27
0.48044734641020703	27
0.652417346410207	27
0.8342473464102067	27
1.023337346410207	27
1.217967346410207	27
1.4169973464102066	27
1.6196373464102072	27
1.8252973464102071	27
2.033587346410207	27
2.2442073464102066	27
2.4569273464102066	27
2.671607346410207	27
2.888147346410207	27
3.106507346410207	27
3.326665653589793	27
3.548679653589793	27
3.7726436535897934	27
3.998730653589793	27
4.227212653589794	27
4.458502653589793	27
4.693252653589793	27
4.9325926535897935	27
5.7155326535897935	27
0.01607734641020686	28
0.0818073464102067	28
0.18894734641020694	28
0.32464734641020687	28
0.47922734641020703	28
0.646597346410207	28
0.8229973464102067	28
1.0060773464102066	28
1.1942873464102073	28
1.3865673464102066	28
1.582197346410207	28
1.7806473464102073	28
1.9815473464102071	28
2.184607346410207	28
2.389627346410207	28
2.596457346410207	28
2.8049973464102065	28
3.0151873464102072	28
3.227014053589793	28
3.440486653589793	28
3.655672653589793	28
3.872682653589793	28
4.091692653589793	28
4.312982653589793	28
4.536972653589793	28
4.764332653589793	28
5.483752653589793	28
5.757162653589793	28
0.015357346410207029	29
0.07825734641020698	29
0.1810773464102069	29
0.31157734641020696	29
0.4604573464102071	29
0.6217973464102067	29
0.791927346410207	29
0.9685473464102072	29
1.1501473464102068	29
1.3357073464102065	29
1.5244973464102065	29
1.7160073464102066	29
1.9098573464102069	29
2.105777346410207	29
2.303557346410207	29
2.503037346410207	29
2.7041173464102073	29
2.906737346410207	29
3.110847346410207	29
3.316454653589793	29
3.523580653589793	29
3.732301653589793	29
3.942731653589793	29
4.155052653589793	29
4.369542653589793	29
4.586622653589793	29
4.806932653589794	29
5.503902653589793	29
5.768652653589793	29
0.01468734641020708	30
0.07497734641020681	30
0.17377734641020703	30
0.29945734641020705	30
0.443027346410207	30
0.598727346410207	30
0.7630173464102068	30
0.9336173464102071	30
1.1090573464102071	30
1.2883373464102066	30
1.4707473464102065	30
1.6557773464102068	30
1.8430673464102068	30
2.0323373464102072	30
2.2233773464102065	30
2.416027346410207	30
2.610187346410207	30
2.805777346410207	30
3.002757346410207	30
3.201089953589793	30
3.400800653589793	30
3.601925653589793	30
3.804540653589793	30
4.008770653589793	30
4.214792653589793	30
4.422892653589793	30
4.633452653589793	30
4.847142653589793	30
5.523042653589793	30
5.7796726535897935	30
0.014077346410207081	31
0.07193734641020688	31
0.1670073464102071	31
0.28818734641020693	31
0.42678734641020677	31
0.577237346410207	31
0.7360473464102069	31
0.9010073464102071	31
1.0706873464102067	31
1.2440973464102072	31
1.4205473464102072	31
1.599537346410207	31
1.7806873464102067	31
1.9637473464102069	31
2.148497346410207	31
2.334777346410207	31
2.522487346410207	31
2.7115473464102067	31
2.9018873464102066	31
3.093487346410207	31
3.286337653589793	31
3.4804606535897933	31
3.675905653589793	31
3.872754653589793	31
4.071127653589793	31
4.271212653589793	31
4.4732726535897935	31
4.6777126535897935	31
4.885152653589794	31
5.541232653589793	31
5.790252653589793	31
0.0135073464102069	32
0.06911734641020706	32
0.16070734641020668	32
0.2776773464102069	32
0.411637346410207	32
0.5571473464102068	32
0.7108273464102068	32
0.8705173464102067	32
1.0347973464102065	32
1.2027073464102065	32
1.3735673464102067	32
1.546887346410207	32
1.7222973464102065	32
1.8995373464102068	32
2.0784073464102066	32
2.258747346410207	32
2.4404373464102065	32
2.6233873464102073	32
2.8075473464102068	32
2.9928673464102067	32
3.1793539535897932	32
3.3669936535897933	32
3.555820653589793	32
3.745880653589793	32
3.9372676535897932	32
4.130104653589793	32
4.324572653589793	32
4.520932653589793	32
4.719592653589793	32
4.921152653589793	32
5.558552653589793	32
5.8004126535897935	32
0.01297734641020698	33
0.0664873464102067	33
0.1548273464102068	33
0.267857346410207	33
0.3974573464102069	33
0.5383473464102071	33
0.6872173464102067	33
0.8419373464102069	33
1.0011573464102073	33
1.1638973464102067	33
1.3295073464102067	33
1.4974973464102073	33
1.667527346410207	33
1.8393173464102066	33
2.0126673464102067	33
2.1874273464102068	33
2.363467346410207	33
2.540717346410207	33
2.719097346410207	33
2.8985773464102067	33
3.0791173464102073	33
3.2607286535897932	33
3.443413653589793	33
3.627205653589793	33
3.812157653589793	33
3.9983706535897934	33
4.185962653589793	33
4.375122653589793	33
4.566102653589793	33
4.759292653589793	33
4.955282653589793	33
5.575052653589793	33
5.8101726535897935	33
0.012477346410206813	34
0.06402734641020702	34
0.14932734641020673	34
0.2586573464102071	34
0.3841673464102069	34
0.520707346410207	34
0.6650373464102071	34
0.8150973464102069	34
0.9695373464102071	34
1.1274273464102071	34
1.2880973464102068	34
1.4510873464102065	34
1.6160473464102072	34
1.7827073464102066	34
1.9508773464102065	34
2.120397346410207	34
2.291147346410207	34
2.4630473464102067	34
2.636017346410207	34
2.810007346410207	34
2.9850073464102067	34
3.160975653589793	34
3.337939653589793	34
3.515905653589793	34
3.6949126535897934	34
3.8750216535897932	34
4.056327653589793	34
4.238942653589794	34
4.423072653589793	34
4.608952653589793	34
4.796962653589793	34
4.987692653589793	34
5.590782653589793	34
5.819542653589793	34
0.012017346410206908	35
0.06173734641020667	35
0.14417734641020674	35
0.25003734641020703	35
0.37168734641020684	35
0.5041273464102067	35
0.6441873464102068	35
0.7898573464102068	35
0.9397973464102067	35
1.0930973464102065	35
1.2491173464102072	35
1.4073873464102071	35
1.5675773464102072	35
1.729417346410207	35
1.8927073464102069	35
2.0572973464102065	35
2.2230673464102066	35
2.3899273464102073	35
2.5578073464102067	35
2.7266573464102066	35
2.8964473464102065	35
3.067157346410207	35
3.238768453589793	35
3.4112986535897933	35
3.584769653589793	35
3.759224653589793	35
3.934728653589793	35
4.111371653589793	35
4.289272653589793	35
4.468612653589793	35
4.649662653589793	35
4.832772653589793	35
5.018512653589793	35
5.605812653589793	35
5.828552653589793	35
0.011587346410206756	36
0.0595873464102068	36
0.13934734641020707	36
0.24192734641020675	36
0.35994734641020676	36
0.48851734641020705	36
0.6245473464102069	36
0.7660573464102067	36
0.9117473464102073	36
1.0607173464102067	36
1.2123473464102066	36
1.3661773464102067	36
1.521857346410207	36
1.679137346410207	36
1.837827346410207	36
1.9977673464102068	36
2.158847346410207	36
2.320957346410207	36
2.484057346410207	36
2.648077346410207	36
2.8129673464102067	36
2.9787273464102073	36
3.145322973589793	36
3.312768653589793	36
3.4810766535897932	36
3.650266653589793	36
3.820387653589793	36
3.9915076535897933	36
4.163712653589793	36
4.337132653589793	36
4.511942653589793	36
4.688392653589793	36
4.866842653589793	36
5.047852653589793	36
5.620172653589793	36
5.837222653589793	36
0.011177346410206734	37
0.05756734641020689	37
0.13480734641020709	37
0.23429734641020694	37
0.34887734641020707	37
0.4737873464102069	37
0.6060073464102067	37
0.743597346410207	37
0.885267346410207	37
1.0301573464102072	37
1.1776273464102065	37
1.3272373464102065	37
1.4786573464102073	37
1.6316373464102067	37
1.7859773464102071	37
1.941527346410207	37
2.0981673464102073	37
2.2558173464102067	37
2.4143973464102073	37
2.573847346410207	37
2.734137346410207	37
2.895237346410207	37
3.0571273464102067	37
3.219794253589793	37
3.383255653589793	37
3.547528653589793	37
3.712637653589793	37
3.878628653589793	37
4.045569653589793	37
4.213552653589793	37
4.382702653589793	37
4.553202653589793	37
4.725282653589793	37
4.899302653589793	37
5.075822653589793	37
5.633922653589793	37
5.845562653589793	37
0.01079734641020691	38
0.055667346410206875	38
0.13052734641020702	38
0.22709734641020685	38
0.33843734641020706	38
0.4598873464102069	38
0.588497346410207	38
0.7223573464102069	38
0.8602273464102073	38
1.001237346410207	38
1.1447773464102067	38
1.2903973464102068	38
1.4377873464102064	38
1.5866973464102072	38
1.7369173464102072	38
1.8883073464102065	38
2.0407573464102065	38
2.194177346410207	38
2.3484873464102067	38
2.503627346410207	38
2.659567346410207	38
2.8162773464102067	38
2.973717346410207	38
3.1318973464102067	38
3.290811653589793	38
3.450467653589793	38
3.610881653589793	38
3.772087653589793	38
3.934137653589793	38
4.097103653589793	38
4.261062653589793	38
4.426152653589793	38
4.592532653589793	38
4.760452653589793	38
4.930272653589793	38
5.102512653589793	38
5.647082653589793	38
5.853582653589793	38
0.010437346410206771	39
0.05388734641020676	39
0.12648734641020676	39
0.2202973464102067	39
0.32855734641020673	39
0.44672734641020684	39
0.5719173464102068	39
0.7022573464102071	39
0.8365073464102069	39
0.9738473464102073	39
1.1136473464102066	39
1.2554973464102073	39
1.3990573464102072	39
1.544097346410207	39
1.6904173464102072	39
1.837877346410207	39
1.9863573464102071	39
2.1357673464102067	39
2.2860373464102066	39
2.4371073464102073	39
2.588937346410207	39
2.7414873464102065	39
2.8947373464102073	39
3.048677346410207	39
3.2033007535897933	39
3.358613653589793	39
3.5146176535897933	39
3.671345653589793	39
3.828829653589793	39
3.9871196535897933	39
4.146282653589793	39
4.306402653589793	39
4.467612653589793	39
4.630082653589794	39
4.794042653589793	39
4.959842653589793	39
5.128012653589793	39
5.659692653589794	39
5.861312653589794	39
0.01010734641020683	40
0.05219734641020679	40
0.12267734641020667	40
0.21386734641020677	40
0.31920734641020676	40
0.4342673464102069	40
0.5561973464102068	40
0.683187346410207	40
0.814017346410207	40
0.9478573464102071	40
1.0841173464102072	40
1.222377346410207	40
1.3623073464102067	40
1.503677346410207	40
1.6462973464102069	40
1.790017346410207	40
1.9347273464102068	40
2.0803373464102073	40
2.2267773464102065	40
2.373987346410207	40
2.5219173464102065	40
2.6705373464102067	40
2.8198273464102073	40
2.9697573464102067	40
3.1203373464102073	40
3.271542653589793	40
3.423400653589793	40
3.5759166535897933	40
3.729117653589793	40
3.8830406535897932	40
4.037729653589793	40
4.193262653589793	40
4.349712653589793	40
4.507222653589793	40
4.665952653589793	40
4.826132653589793	40
4.988112653589793	40
5.152392653589793	40
5.671792653589793	40
5.868762653589793	40
0.009787346410206954	41
0.05060734641020703	41
0.119067346410207	41
0.20777734641020684	41
0.3103473464102069	41
0.42244734641020676	41
0.5412873464102068	41
0.665087346410207	41
0.7926573464102069	41
0.9231773464102071	41
1.0560673464102068	41
1.1909073464102065	41
1.327387346410207	41
1.465267346410207	41
1.6043573464102066	41
1.7445373464102065	41
1.885667346410207	41
2.0276673464102073	41
2.1704673464102067	41
2.3140073464102064	41
2.4582473464102073	41
2.6031373464102066	41
2.7486673464102065	41
2.8948073464102073	41
3.0415473464102067	41
3.188884453589793	41
3.336821653589793	41
3.4853656535897932	41
3.6345436535897933	41
3.784363653589793	41
3.934877653589793	41
4.086126653589793	41
4.238182653589793	41
4.391142653589793	41
4.545112653589793	41
4.700272653589793	41
4.856842653589793	41
5.015162653589793	41
5.175732653589793	41
5.683412653589793	41
5.875942653589793	41
0.009487346410206765	42
0.04909734641020691	42
0.1156473464102068	42
0.20199734641020672	42
0.30193734641020686	42
0.41120734641020684	42
0.5271173464102068	42
0.6478873464102071	42
0.7723473464102071	42
0.8997073464102066	42
1.0293773464102065	42
1.1609673464102066	42
1.294167346410207	42
1.4287273464102066	42
1.5644673464102068	42
1.7012673464102068	42
1.8389873464102067	42
1.9775573464102072	42
2.116897346410207	42
2.2569473464102066	42
2.397677346410207	42
2.539027346410207	42
2.680987346410207	42
2.8235273464102066	42
2.9666373464102067	42
3.110307346410207	42
3.254534653589793	42
3.399327653589793	42
3.544696653589793	42
3.6906616535897934	42
3.8372466535897933	42
3.984491653589793	42
4.132450653589793	42
4.281192653589793	42
4.430792653589793	42
4.5813826535897935	42
4.733122653589793	42
4.886242653589793	42
5.041072653589794	42
5.198092653589793	42
5.6945826535897925	42
5.8828826535897925	42
0.009937346410207049	43
0.050737346410206996	43
0.11791734641020701	43
0.20394734641020706	43
0.302767346410207	43
0.41035734641020705	43
0.5241873464102067	43
0.642597346410207	43
0.7644873464102071	43
0.8891273464102065	43
1.015967346410207	43
1.144627346410207	43
1.2748173464102068	43
1.4063073464102072	43
1.538937346410207	43
1.6725573464102066	43
1.8070773464102068	43
1.9424073464102065	43
2.078467346410207	43
2.215217346410207	43
2.352607346410207	43
2.4905973464102065	43
2.6291573464102065	43
2.768267346410207	43
2.9079173464102066	43
3.0480973464102066	43
3.188805153589793	43
3.330033653589793	43
3.471797653589793	43
3.614106653589793	43
3.7569796535897932	43
3.900453653589793	43
4.044561653589794	43
4.189352653589793	43
4.334902653589793	43
4.481292653589793	43
4.628652653589793	43
4.777132653589793	43
4.926972653589793	43
5.078482653589793	43
5.549962653589793	43
5.718622653589794	43
5.904052653589793	43
0.00963734641020686	44
0.04926734641020669	44
0.11462734641020678	44
0.198447346410207	44
0.2948273464102069	44
0.3998273464102069	44
0.510947346410207	44
0.6265773464102069	44
0.7456373464102071	44
0.8673773464102066	44
0.9912973464102066	44
1.1169873464102071	44
1.2441773464102068	44
1.372647346410207	44
1.502217346410207	44
1.632777346410207	44
1.7641973464102065	44
1.8963973464102066	44
2.0293273464102066	44
2.162907346410207	44
2.2971073464102068	44
2.4318773464102073	44
2.5672173464102066	44
2.703067346410207	44
2.8394373464102065	44
2.9763073464102066	44
3.1136673464102067	44
3.251522653589793	44
3.389879653589793	44
3.528737653589793	44
3.668115653589793	44
3.8080326535897933	44
3.9485276535897933	44
4.089627653589793	44
4.231402653589793	44
4.3738926535897935	44
4.517212653589793	44
4.661462653589793	44
4.806812653589793	44
4.953482653589793	44
5.101782653589793	44
5.563282653589793	44
5.728372653589793	44
5.909822653589793	44
0.009357346410206802	45
0.04787734641020691	45
0.11150734641020676	45
0.193227346410207	45
0.2872673464102067	45
0.38978734641020685	45
0.498337346410207	45
0.6113073464102068	45
0.7276473464102069	45
0.846637346410207	45
0.9677573464102069	45
1.0906073464102066	45
1.2149373464102071	45
1.3405173464102065	45
1.4671873464102072	45
1.594797346410207	45
1.7232573464102066	45
1.8524873464102072	45
1.9824073464102066	45
2.1129673464102066	45
2.2441373464102066	45
2.375857346410207	45
2.508107346410207	45
2.6408573464102068	45
2.774087346410207	45
2.907807346410207	45
3.0419973464102066	45
3.176644153589793	45
3.311758653589793	45
3.447344653589793	45
3.583409653589793	45
3.719965653589793	45
3.857051653589793	45
3.994680653589793	45
4.132900653589793	45
4.271762653589793	45
4.411332653589794	45
4.551692653589793	45
4.692972653589793	45
4.835312653589793	45
4.978952653589793	45
5.124182653589793	45
5.576112653589793	45
5.7377726535897935	45
5.915422653589793	45
0.009087346410206809	46
0.04654734641020708	46
0.10853734641020685	46
0.1882473464102068	46
0.28006734641020703	46
0.38022734641020683	46
0.4862973464102067	46
0.5967373464102068	46
0.7104773464102068	46
0.8268273464102069	46
0.9452673464102066	46
1.0654173464102072	46
1.1870073464102067	46
1.3098273464102066	46
1.4336973464102067	46
1.5585073464102068	46
1.6841473464102066	46
1.8105273464102067	46
1.937587346410207	46
2.065257346410207	46
2.193517346410207	46
2.322317346410207	46
2.451617346410207	46
2.5814173464102073	46
2.7116673464102066	46
2.8423873464102067	46
2.9735373464102066	46
3.105137346410207	46
3.2371690535897932	46
3.369638653589793	46
3.502561653589793	46
3.635942653589793	46
3.769788653589793	46
3.904144653589793	46
4.039023653589793	46
4.174472653589794	46
4.310542653589793	46
4.447302653589793	46
4.584832653589793	46
4.723252653589793	46
4.862712653589793	46
5.003432653589793	46
5.145722653589793	46
5.588482653589793	46
5.746862653589793	46
5.920872653589793	46
0.008837346410206948	47
0.04528734641020682	47
0.10570734641020696	47
0.18349734641020676	47
0.2731973464102069	47
0.3710873464102069	47
0.47480734641020694	47
0.582807346410207	47
0.6940673464102067	47
0.8078973464102068	47
0.923767346410207	47
1.041327346410207	47
1.160297346410207	47
1.280467346410207	47
1.401687346410207	47
1.5237973464102073	47
1.646737346410207	47
1.7703973464102072	47
1.8947073464102067	47
2.019627346410207	47
2.1451073464102066	47
2.271107346410207	47
2.397607346410207	47
2.5245673464102065	47
2.6519773464102068	47
2.7798173464102067	47
2.9080873464102073	47
3.0367673464102065	47
3.165865053589793	47
3.295379653589793	47
3.425304653589793	47
3.5556626535897933	47
3.686446653589793	47
3.8177006535897933	47
3.949427653589793	47
4.081664653589793	47
4.2144526535897935	47
4.347842653589793	47
4.481892653589793	47
4.616702653589793	47
4.752382653589793	47
4.889072653589793	47
5.027002653589793	47
5.166462653589793	47
5.6004126535897925	47
5.755642653589794	47
5.9261626535897935	47
0.008597346410206708	48
0.04408734641020695	48
0.1030173464102071	48
0.1789773464102069	48
0.266637346410207	48
0.362357346410207	48
0.4638173464102069	48
0.5694873464102068	48
0.678377346410207	48
0.7897773464102067	48
0.9031973464102068	48
1.0182773464102066	48
1.134727346410207	48
1.2523673464102067	48
1.371027346410207	48
1.4905773464102072	48
1.6109073464102073	48
1.7319673464102072	48
1.8536573464102073	48
1.9759373464102072	48
2.098757346410207	48
2.2220873464102064	48
2.3458873464102066	48
2.4701573464102067	48
2.5948373464102072	48
2.719937346410207	48
2.8454473464102072	48
2.9713573464102065	48
3.0976473464102066	48
3.224335753589793	48
3.351410653589793	48
3.478880653589793	48
3.606763653589793	48
3.735061653589793	48
3.863799653589793	48
3.9930006535897933	48
4.122690653589793	48
4.252922653589793	48
4.383722653589793	48
4.515192653589793	48
4.647382653589793	48
4.780412653589793	48
4.914452653589793	48
5.049682653589793	48
5.186432653589794	48
5.611922653589794	48
5.764132653589793	48
5.931302653589793	48
0.008367346410206977	49
0.04294734641020703	49
0.1004473464102067	49
0.17465734641020703	49
0.26036734641020676	49
0.3540073464102069	49
0.4532973464102068	49
0.5567373464102068	49
0.6633473464102071	49
0.7724273464102067	49
0.8834873464102069	49
0.9961873464102071	49
1.1102373464102069	49
1.2254473464102071	49
1.3416573464102068	49
1.4587373464102065	49
1.5765973464102068	49
1.6951473464102067	49
1.8143273464102068	49
1.9340773464102066	49
2.0543573464102067	49
2.1751173464102065	49
2.296347346410207	49
2.418017346410207	49
2.5400973464102066	49
2.662577346410207	49
2.785437346410207	49
2.9086873464102068	49
3.032297346410207	49
3.156288753589793	49
3.280650653589793	49
3.405370653589793	49
3.530478653589793	49
3.655974653589793	49
3.7818756535897933	49
3.9081916535897934	49
4.034956653589793	49
4.162202653589793	49
4.289962653589793	49
4.418292653589793	49
4.547252653589793	49
4.676922653589793	49
4.807422653589793	49
4.938902653589793	49
5.071552653589793	49
5.205682653589793	49
5.623042653589794	49
5.772342653589793	49
5.936302653589793	49
0.008147346410206868	50
0.041857346410207	50
0.09798734641020701	50
0.17052734641020706	50
0.254367346410207	50
0.346017346410207	50
0.443227346410207	50
0.5445373464102068	50
0.6489473464102069	50
0.7558073464102071	50
0.8646073464102066	50
0.9750073464102069	50
1.0867573464102067	50
1.1996273464102067	50
1.313497346410207	50
1.4282073464102067	50
1.5436873464102066	50
1.6598373464102067	50
1.776597346410207	50
1.8939173464102073	50
2.011747346410207	50
2.1300673464102067	50
2.2488273464102067	50
2.3680073464102067	50
2.4875873464102067	50
2.6075673464102067	50
2.7278973464102068	50
2.848597346410207	50
2.969657346410207	50
3.0910573464102065	50
3.212818553589793	50
3.334918653589793	50
3.457381653589793	50
3.580206653589793	50
3.703396653589793	50
3.826982653589793	50
3.9509736535897932	50
4.075395653589793	50
4.200272653589793	50
4.325662653589793	50
4.451602653589793	50
4.578152653589793	50
4.705402653589793	50
4.833462653589793	50
4.962472653589793	50
5.092632653589793	50
5.224242653589793	50
5.633782653589793	50
5.780292653589793	50
5.941172653589794	50
0.007937346410206825	51
0.040817346410206845	51
0.09563734641020671	51
0.16656734641020687	51
0.24861734641020705	51
0.338357346410207	51
0.43357734641020684	51
0.5328273464102069	51
0.635137346410207	51
0.7398473464102069	51
0.846487346410207	51
0.9546973464102066	51
1.0642173464102065	51
1.1748573464102066	51
1.2864673464102072	51
1.398897346410207	51
1.5120773464102069	51
1.625927346410207	51
1.7403773464102068	51
1.8553673464102065	51
1.9708573464102068	51
2.086817346410207	51
2.203207346410207	51
2.3200073464102067	51
2.4371973464102066	51
2.5547573464102067	51
2.672667346410207	51
2.790927346410207	51
2.909527346410207	51
3.028467346410207	51
3.147733813589793	51
3.267335653589793	51
3.387271653589793	51
3.507543653589793	51
3.628158653589793	51
3.7491356535897933	51
3.870479653589793	51
3.992223653589793	51
4.114382653589793	51
4.236992653589793	51
4.360082653589793	51
4.483712653589793	51
4.607952653589793	51
4.732862653589793	51
4.858562653589793	51
4.985202653589793	51
5.112972653589793	51
5.2421626535897925	51
5.644172653589793	51
5.787982653589793	51
5.945902653589793	51
0.007737346410206847	52
0.03982734641020702	52
0.0933973464102067	52
0.1627773464102069	52
0.24310734641020693	52
0.3310073464102068	52
0.42430734641020695	52
0.521587346410207	52
0.6218773464102068	52
0.7245273464102069	52
0.829077346410207	52
0.9351773464102067	52
1.0425673464102072	52
1.1510473464102065	52
1.2604873464102067	52
1.3707373464102073	52
1.4817273464102065	52
1.593367346410207	52
1.705577346410207	52
1.8183273464102072	52
1.9315673464102066	52
2.045267346410207	52
2.159387346410207	52
2.2738873464102065	52
2.388767346410207	52
2.504027346410207	52
2.6196179604102072	52
2.7355473464102067	52
2.8517973464102067	52
2.9683573464102073	52
3.085247346410207	52
3.202439153589793	52
3.319954653589793	52
3.437784653589793	52
3.555940653589793	52
3.674427653589793	52
3.793257653589793	52
3.912452653589793	52
4.032022653589793	52
4.152002653589793	52
4.272412653589793	52
4.393302653589793	52
4.514702653589794	52
4.6367026535897935	52
4.759372653589793	52
4.882802653589793	52
5.0071526535897934	52
5.132612653589793	52
5.259472653589793	52
5.654212653589793	52
5.795432653589794	52
5.950492653589793	52
0.007547346410206934	53
0.038877346410207014	53
0.09124734641020682	53
0.15914734641020667	53
0.23782734641020697	53
0.32396734641020686	53
0.4154173464102069	53
0.5107873464102068	53
0.6091473464102068	53
0.7098173464102069	53
0.8123473464102067	53
0.9164173464102072	53
1.0217573464102072	53
1.1281773464102072	53
1.235517346410207	53
1.3436773464102068	53
1.4525473464102072	53
1.562047346410207	53
1.6721273464102069	53
1.782717346410207	53
1.8937973464102065	53
2.005317346410207	53
2.117247346410207	53
2.229557346410207	53
2.342237346410207	53
2.4552573464102068	53
2.568617346410207	53
2.682307346410207	53
2.7962873464102067	53
2.9105873464102068	53
3.025187346410207	53
3.140077346410207	53
3.255274653589793	53
3.370769653589793	53
3.486569653589793	53
3.602678653589793	53
3.719104653589793	53
3.8358606535897932	53
3.952974653589793	53
4.070453653589793	53
4.188312653589794	53
4.306612653589793	53
4.425362653589794	53
4.544632653589793	53
4.664472653589793	53
4.784962653589793	53
4.906212653589793	53
5.028352653589793	53
5.151592653589793	53
5.276192653589793	53
5.6639426535897925	53
5.802662653589794	53
5.9549726535897936	53
0.007367346410207087	54
0.037967346410206826	54
0.08917734641020703	54
0.15566734641020696	54
0.232747346410207	54
0.31718734641020685	54
0.40686734641020683	54
0.5004073464102068	54
0.5968873464102069	54
0.6956573464102069	54
0.796267346410207	54
0.8983773464102072	54
1.001727346410207	54
1.1061573464102068	54
1.2114973464102068	54
1.317627346410207	54
1.4244573464102066	54
1.5319173464102072	54
1.6399273464102073	54
1.748467346410207	54
1.8574573464102073	54
1.9668673464102069	54
2.0766973464102065	54
2.1868973464102073	54
2.297457346410207	54
2.408347346410207	54
2.5195473464102065	54
2.6310773464102066	54
2.7428973464102073	54
2.855007346410207	54
2.967407346410207	54
3.0800973464102066	54
3.193064653589793	54
3.3063206535897933	54
3.4198636535897933	54
3.533694653589793	54
3.6478276535897933	54
3.762262653589793	54
3.877024653589793	54
3.992122653589793	54
4.1075746535897935	54
4.223402653589793	54
4.339652653589793	54
4.456342653589793	54
4.573542653589794	54
4.691292653589793	54
4.809692653589793	54
4.928832653589793	54
5.048842653589793	54
5.169932653589793	54
5.292362653589793	54
5.673352653589793	54
5.809662653589793	54
5.959322653589793	54
0.007197346410206862	55
0.0370973464102069	55
0.087207346410207	55
0.15232734641020684	55
0.2278873464102067	55
0.3106873464102069	55
0.3986573464102068	55
0.49043734641020675	55
0.5851173464102071	55
0.682037346410207	55
0.7807773464102068	55
0.8810073464102066	55
0.9824673464102069	55
1.084967346410207	55
1.1883773464102072	55
1.2925573464102067	55
1.3974273464102067	55
1.5029073464102067	55
1.6089273464102067	55
1.7154673464102066	55
1.8224573464102072	55
1.9298573464102065	55
2.037667346410207	55
2.1458173464102073	55
2.254327346410207	55
2.3631573464102065	55
2.472307346410207	55
2.581747346410207	55
2.691497346410207	55
2.801507346410207	55
2.9118073464102068	55
3.022367346410207	55
3.133207346410207	55
3.2443036535897933	55
3.355681653589793	55
3.4673326535897933	55
3.579263653589793	55
3.691475653589793	55
3.803995653589793	55
3.9168166535897933	55
4.029965653589793	55
4.143462653589793	55
4.257322653589793	55
4.3715926535897935	55
4.486302653589793	55
4.601492653589793	55
4.717242653589793	55
4.833602653589793	55
4.950702653589794	55
5.068662653589794	55
5.187672653589793	55
5.308002653589793	55
5.682482653589793	55
5.816462653589793	55
5.963562653589793	55
0.00702734641020708	56
0.036257346410206726	56
0.08530734641020699	56
0.14911734641020669	56
0.22319734641020705	56
0.30442734641020675	56
0.3907473464102069	56
0.48082734641020686	56
0.5737673464102069	56
0.6689273464102068	56
0.7658773464102069	56
0.8642773464102067	56
0.963907346410207	56
1.064557346410207	56
1.1660873464102073	56
1.268387346410207	56
1.371377346410207	56
1.4749473464102065	56
1.579077346410207	56
1.6836773464102066	56
1.788727346410207	56
1.8941973464102073	56
2.0000473464102067	56
2.106247346410207	56
2.212777346410207	56
2.319627346410207	56
2.426797346410207	56
2.5342373464102073	56
2.641977346410207	56
2.749967346410207	56
2.858237346410207	56
2.9667573464102066	56
3.0755473464102066	56
3.184579853589793	56
3.2938726535897933	56
3.403422653589793	56
3.513249653589793	56
3.623332653589793	56
3.733689653589793	56
3.844342653589793	56
3.955298653589793	56
4.0665646535897935	56
4.178162653589793	56
4.290122653589793	56
4.402482653589793	56
4.515262653589793	56
4.628532653589793	56
4.7423226535897935	56
4.856742653589793	56
4.971862653589794	56
5.087832653589793	56
5.204842653589793	56
5.323152653589793	56
5.691322653589793	56
5.823062653589793	56
5.967692653589793	56
0.00686734641020692	57
0.03544734641020675	57
0.08347734641020699	57
0.1460173464102068	57
0.21868734641020682	57
0.29839734641020677	57
0.3831373464102068	57
0.4715773464102071	57
0.5628373464102068	57
0.656277346410207	57
0.7514973464102068	57
0.8481573464102068	57
0.946007346410207	57
1.0448773464102068	57
1.144607346410207	57
1.2451073464102071	57
1.3462473464102072	57
1.4479873464102067	57
1.5502573464102065	57
1.6530173464102065	57
1.7562173464102067	57
1.8598073464102072	57
1.963767346410207	57
2.068077346410207	57
2.1727173464102068	57
2.2776673464102073	57
2.382917346410207	57
2.488427346410207	57
2.5942273464102072	57
2.7002673464102065	57
2.8065873464102067	57
2.9131473464102067	57
3.0199473464102065	57
3.127007346410207	57
3.234302053589793	57
3.341845653589793	57
3.449640653589793	57
3.557681653589793	57
3.665978653589793	57
3.774554653589793	57
3.883399653589793	57
3.992527653589793	57
4.101973653589793	57
4.211742653589793	57
4.321872653589793	57
4.432372653589793	57
4.543302653589793	57
4.654692653589793	57
4.766612653589793	57
4.879122653589793	57
4.992342653589793	57
5.106402653589793	57
5.221462653589793	57
5.337812653589793	57
5.699902653589794	57
5.829462653589793	57
5.971712653589793	57
0.006717346410206826	58
0.03467734641020703	58
0.08172734641020707	58
0.1430473464102069	58
0.21435734641020687	58
0.2925873464102069	58
0.3757973464102067	58
0.46265734641020684	58
0.552297346410207	58
0.6440973464102071	58
0.7376473464102067	58
0.8326073464102071	58
0.9287473464102067	58
1.0258873464102072	58
1.123887346410207	58
1.222637346410207	58
1.322017346410207	58
1.4219973464102065	58
1.522487346410207	58
1.6234473464102068	58
1.7248373464102071	58
1.8266273464102065	58
1.9287773464102065	58
2.0312573464102073	58
2.1340573464102066	58
2.2371673464102066	58
2.3405673464102073	58
2.4442373464102065	58
2.5481673464102066	58
2.6523373464102065	58
2.756767346410207	58
2.8614473464102073	58
2.966347346410207	58
3.071477346410207	58
3.1768607535897933	58
3.2824636535897933	58
3.388300653589793	58
3.494386653589793	58
3.600703653589793	58
3.7072706535897932	58
3.8141046535897933	58
3.921205653589793	58
4.028592653589794	58
4.136269653589793	58
4.244262653589793	58
4.352612653589793	58
4.461322653589793	58
4.570452653589793	58
4.680032653589793	58
4.790132653589793	58
4.900812653589793	58
5.012182653589793	58
5.124382653589793	58
5.237572653589793	58
5.352022653589794	58
5.708222653589793	58
5.835692653589794	58
5.975622653589793	58
0.006567346410206731	59
0.03393734641020707	59
0.0800373464102071	59
0.1401873464102068	59
0.21016734641020696	59
0.2869973464102067	59
0.368727346410207	59
0.4540573464102069	59
0.542127346410207	59
0.632347346410207	59
0.724277346410207	59
0.8176073464102069	59
0.9120973464102065	59
1.007567346410207	59
1.1038873464102066	59
1.2009273464102073	59
1.2986073464102068	59
1.396877346410207	59
1.4956573464102068	59
1.5948873464102071	59
1.6945473464102072	59
1.7945873464102071	59
1.894977346410207	59
1.9957173464102071	59
2.0967573464102065	59
2.1980873464102073	59
2.2996973464102073	59
2.401577346410207	59
2.503697346410207	59
2.606057346410207	59
2.708677346410207	59
2.811527346410207	59
2.9146073464102065	59
3.017897346410207	59
3.1214173464102073	59
3.2251554535897933	59
3.329126653589793	59
3.4333156535897933	59
3.537732653589793	59
3.6423846535897932	59
3.747275653589793	59
3.852423653589793	59
3.9578426535897933	59
4.063517653589793	59
4.169482653589793	59
4.275762653589793	59
4.382382653589794	59
4.489362653589793	59
4.596742653589793	59
4.704572653589793	59
4.812912653589793	59
4.921822653589793	59
5.031412653589793	59
5.141812653589794	59
5.253192653589793	59
5.3658026535897925	59
5.716302653589793	59
5.841742653589793	59
5.979452653589793	59
0.006817346410207037	60
0.0348973464102067	60
0.08147734641020676	60
0.1416273464102069	60
0.2111773464102069	60
0.2872673464102067	60
0.36802734641020685	60
0.45223734641020696	60
0.5390673464102069	60
0.6279373464102069	60
0.7184573464102071	60
0.8103373464102068	60
0.9033173464102067	60
0.9972673464102071	60
1.092007346410207	60
1.1874773464102066	60
1.2835473464102067	60
1.380197346410207	60
1.4773173464102065	60
1.5748973464102072	60
1.6728873464102065	60
1.7712573464102066	60
1.8699573464102066	60
1.968977346410207	60
2.0683173464102067	60
2.167927346410207	60
2.267817346410207	60
2.367957346410207	60
2.468337346410207	60
2.568967346410207	60
2.6698173464102073	60
2.770897346410207	60
2.872197346410207	60
2.9736973464102068	60
3.075437346410207	60
3.1773632535897933	60
3.279513653589793	60
3.381873653589793	60
3.4844666535897932	60
3.5872586535897932	60
3.690293653589793	60
3.793550653589793	60
3.897053653589793	60
4.000807653589793	60
4.104830653589794	60
4.209132653589793	60
4.313752653589793	60
4.418682653589793	60
4.523982653589793	60
4.629672653589793	60
4.7358026535897935	60
4.842422653589793	60
4.949632653589793	60
5.057492653589793	60
5.166162653589794	60
5.275792653589793	60
5.613832653589793	60
5.731862653589793	60
5.855582653589793	60
5.991852653589794	60
0.006667346410206942	61
0.0341673464102068	61
0.07982734641020706	61
0.1388473464102069	61
0.2071473464102067	61
0.2819073464102071	61
0.36126734641020697	61
0.444037346410207	61
0.5293973464102071	61
0.6167773464102071	61
0.7057973464102067	61
0.796127346410207	61
0.8875773464102066	61
0.9799473464102073	61
1.0731373464102072	61
1.167007346410207	61
1.2614973464102066	61
1.3565373464102066	61
1.4520573464102071	61
1.548017346410207	61
1.6443873464102072	61
1.7411173464102072	61
1.8381773464102071	61
1.9355773464102066	61
2.033257346410207	61
2.131207346410207	61
2.2294273464102066	61
2.327907346410207	61
2.426607346410207	61
2.5255473464102067	61
2.624707346410207	61
2.7240973464102067	61
2.823677346410207	61
2.923467346410207	61
3.0234673464102073	61
3.123677346410207	61
3.2240909535897933	61
3.324697653589793	61
3.425513653589793	61
3.526536653589793	61
3.6277796535897933	61
3.7292316535897934	61
3.830913653589793	61
3.932840653589793	61
4.034998653589794	61
4.1374266535897934	61
4.240122653589793	61
4.343122653589793	61
4.446432653589794	61
4.550102653589793	61
4.654162653589793	61
4.758642653589793	61
4.863622653589793	61
4.969152653589793	61
5.075342653589793	61
5.182322653589793	61
5.290252653589793	61
5.623032653589793	61
5.739242653589793	61
5.861032653589794	61
5.995162653589793	61
0.006527346410206913	62
0.033457346410207034	62
0.07823734641020685	62
0.13617734641020673	62
0.20326734641020705	62
0.2767273464102069	62
0.3547473464102069	62
0.4361273464102067	62
0.5200673464102068	62
0.6060073464102067	62
0.6935473464102069	62
0.7824073464102068	62
0.8723473464102067	62
0.9632173464102065	62
1.0548773464102066	62
1.1472273464102072	62
1.2401773464102073	62
1.3336573464102068	62
1.4276273464102065	62
1.5220373464102073	62
1.616827346410207	62
1.711987346410207	62
1.8074673464102071	62
1.9032573464102072	62
1.9993473464102065	62
2.0956973464102067	62
2.1923173464102073	62
2.289167346410207	62
2.386247346410207	62
2.4835573464102065	62
2.5810873464102073	62
2.6788173464102067	62
2.7767673464102067	62
2.8749073464102066	62
2.973247346410207	62
3.0717673464102067	62
3.170499353589793	62
3.269432653589793	62
3.368542653589793	62
3.467851653589793	62
3.567369653589793	62
3.6670866535897932	62
3.7670256535897932	62
3.8671816535897934	62
3.967555653589793	62
4.068171653589793	62
4.169052653589793	62
4.270192653589794	62
4.371622653589793	62
4.473362653589793	62
4.575442653589793	62
4.677912653589793	62
4.780802653589793	62
4.884172653589793	62
4.988102653589793	62
5.092662653589793	62
5.198002653589793	62
5.304282653589793	62
5.631982653589793	62
5.746412653589793	62
5.866342653589793	62
5.9984026535897925	62
0.006387346410206884	63
0.03277734641020702	63
0.07671734641020667	63
0.1335973464102067	63
0.1995173464102069	63
0.2717373464102071	63
0.34843734641020685	63
0.42847734641020674	63
0.5110473464102068	63
0.5955773464102068	63
0.681697346410207	63
0.7691273464102069	63
0.8576273464102071	63
0.9470273464102066	63
1.0372173464102072	63
1.128087346410207	63
1.2195473464102067	63
1.3115473464102072	63
1.4039973464102067	63
1.4968773464102068	63
1.5901573464102068	63
1.6837773464102073	63
1.7777373464102073	63
1.8719973464102067	63
1.9665273464102073	63
2.061337346410207	63
2.1563973464102073	63
2.2516873464102067	63
2.3472073464102072	63
2.442937346410207	63
2.538887346410207	63
2.6350473464102073	63
2.7313773464102065	63
2.8279173464102065	63
2.924657346410207	63
3.0215673464102073	63
3.118677346410207	63
3.215964653589793	63
3.313441653589793	63
3.4111076535897933	63
3.508954653589793	63
3.606999653589793	63
3.705253653589793	63
3.803705653589793	63
3.902363653589793	63
4.001253653589793	63
4.100372653589793	63
4.199742653589793	63
4.299372653589793	63
4.399282653589793	63
4.4995026535897935	63
4.600062653589793	63
4.700982653589794	63
4.802332653589794	63
4.904142653589793	63
5.006492653589794	63
5.109492653589793	63
5.213242653589793	63
5.317922653589793	63
5.640692653589793	63
5.753392653589794	63
5.871522653589793	63
6.001582653589793	63
0.006257346410206921	64
0.03212734641020676	64
0.07522734641020667	64
0.13110734641020683	64
0.19589734641020673	64
0.2668973464102069	64
0.3423473464102069	64
0.42107734641020667	64
0.5023173464102069	64
0.5854973464102069	64
0.670247346410207	64
0.756277346410207	64
0.843377346410207	64
0.931367346410207	64
1.0201273464102067	64
1.1095573464102069	64
1.1995873464102065	64
1.2901173464102067	64
1.3811273464102065	64
1.4725473464102068	64
1.5643573464102065	64
1.656497346410207	64
1.7489673464102067	64
1.8417273464102069	64
1.934767346410207	64
2.0280673464102073	64
2.1216273464102064	64
2.215407346410207	64
2.3094073464102065	64
2.4036073464102072	64
2.4980273464102067	64
2.5926473464102067	64
2.687447346410207	64
2.7824473464102066	64
2.8776273464102067	64
2.9729773464102065	64
3.068517346410207	64
3.164227753589793	64
3.2601256535897933	64
3.356186653589793	64
3.452436653589793	64
3.548877653589793	64
3.645492653589793	64
3.742300653589793	64
3.839327653589793	64
3.936542653589793	64
4.033976653589793	64
4.131635653589793	64
4.229552653589793	64
4.327702653589793	64
4.426142653589793	64
4.524882653589793	64
4.623952653589793	64
4.723382653589793	64
4.823222653589793	64
4.923532653589794	64
5.0243726535897935	64
5.125832653589793	64
5.228042653589793	64
5.3311726535897925	64
5.649152653589793	64
5.760192653589793	64
5.876572653589793	64
6.004692653589793	64
0.006137346410207023	65
0.03149734641020707	65
0.0738073464102067	65
0.12869734641020703	65
0.1923973464102069	65
0.26222734641020695	65
0.3364473464102069	65
0.4139273464102069	65
0.493867346410207	65
0.575747346410207	65
0.6591573464102067	65
0.7438473464102069	65
0.8295773464102068	65
0.9162073464102072	65
1.0035873464102067	65
1.0916173464102066	65
1.1802473464102068	65
1.2693873464102072	65
1.358967346410207	65
1.4489573464102072	65
1.539337346410207	65
1.630057346410207	65
1.7210973464102066	65
1.8124173464102071	65
1.9040173464102068	65
1.9958673464102068	65
2.0879573464102066	65
2.180267346410207	65
2.272797346410207	65
2.365537346410207	65
2.458467346410207	65
2.551577346410207	65
2.644907346410207	65
2.7384073464102068	65
2.832077346410207	65
2.9259173464102073	65
3.019937346410207	65
3.114127346410207	65
3.208485353589793	65
3.303015653589793	65
3.397714653589793	65
3.492598653589793	65
3.5876656535897933	65
3.682897653589793	65
3.778319653589793	65
3.8739256535897932	65
3.969745653589793	65
4.0657636535897925	65
4.162032653589793	65
4.2585126535897935	65
4.355242653589793	65
4.452242653589793	65
4.549542653589793	65
4.647182653589793	65
4.745152653589793	65
4.843532653589794	65
4.942382653589793	65
5.041742653589793	65
5.1417226535897935	65
5.242442653589793	65
5.344062653589793	65
5.657392653589794	65
5.766812653589794	65
5.881492653589794	65
6.007742653589793	65
0.0060073464102070595	66
0.030887346410207073	66
0.07242734641020698	66
0.12637734641020693	66
0.1890073464102069	66
0.2577073464102071	66
0.33074734641020687	66
0.4069973464102068	66
0.4856973464102068	66
0.5662973464102068	66
0.648417346410207	66
0.731797346410207	66
0.8162173464102067	66
0.9015073464102068	66
0.9875473464102065	66
1.0742373464102073	66
1.161497346410207	66
1.2492773464102065	66
1.3374973464102071	66
1.4261173464102068	66
1.5151173464102072	66
1.6044473464102067	66
1.6940773464102072	66
1.784007346410207	66
1.8741973464102069	66
1.9646173464102068	66
2.055307346410207	66
2.1462073464102067	66
2.237317346410207	66
2.3286173464102067	66
2.420127346410207	66
2.511817346410207	66
2.603687346410207	66
2.695727346410207	66
2.787927346410207	66
2.880317346410207	66
2.9728773464102067	66
3.0655973464102066	66
3.1584619535897933	66
3.251509653589793	66
3.3447186535897933	66
3.4380876535897933	66
3.531626653589793	66
3.625349653589793	66
3.7192326535897933	66
3.813301653589793	66
3.907553653589793	66
4.002014653589793	66
4.096666653589793	66
4.191532653589793	66
4.286642653589793	66
4.381992653589793	66
4.477612653589793	66
4.573522653589793	66
4.669742653589793	66
4.766312653589793	66
4.863272653589793	66
4.960692653589793	66
5.058622653589794	66
5.157162653589793	66
5.256432653589793	66
5.356582653589793	66
5.665412653589794	66
5.773262653589793	66
5.886292653589793	66
6.010712653589794	66
0.005897346410206783	67
0.03029734641020676	67
0.07110734641020677	67
0.1241373464102069	67
0.18573734641020678	67
0.2533373464102069	67
0.3252273464102067	67
0.40029734641020687	67
0.47777734641020686	67
0.5571373464102067	67
0.6380173464102068	67
0.7201273464102069	67
0.8032573464102071	67
0.8872673464102068	67
0.9720073464102068	67
1.0573873464102066	67
1.143337346410207	67
1.2297873464102071	67
1.3166773464102066	67
1.403967346410207	67
1.4916273464102066	67
1.5796073464102065	67
1.6678973464102071	67
1.756467346410207	67
1.8452973464102067	67
1.9343673464102071	67
2.023667346410207	67
2.113187346410207	67
2.2029173464102065	67
2.2928373464102068	67
2.3829573464102065	67
2.473247346410207	67
2.5637173464102068	67
2.6543573464102073	67
2.7451673464102067	67
2.836137346410207	67
2.927257346410207	67
3.0185573464102067	67
3.1099873464102066	67
3.201598953589793	67
3.293353653589793	67
3.385282653589793	67
3.4773506535897933	67
3.569593653589793	67
3.6619906535897933	67
3.754568653589793	67
3.8473236535897932	67
3.940261653589793	67
4.033385653589793	67
4.126716653589793	67
4.220252653589793	67
4.314012653589793	67
4.408012653589793	67
4.5022726535897934	67
4.596832653589793	67
4.691682653589793	67
4.786882653589793	67
4.882472653589793	67
4.978512653589793	67
5.075052653589793	67
5.172192653589793	67
5.270052653589794	67
5.368782653589793	67
5.673222653589793	67
5.779552653589793	67
5.890982653589793	67
6.013642653589793	67
0.005777346410206885	68
0.02973734641020709	68
0.06981734641020676	68
0.12195734641020683	68
0.18255734641020682	68
0.2490973464102071	68
0.3198773464102067	68
0.39378734641020685	68
0.47009734641020673	68
0.5482573464102067	68
0.6279273464102069	68
0.7088073464102069	68
0.790697346410207	68
0.8734573464102064	68
0.9569273464102066	68
1.0410573464102066	68
1.125717346410207	68
1.2108673464102067	68
1.2964873464102071	68
1.3824873464102065	68
1.468837346410207	68
1.5555173464102072	68
1.6424773464102067	68
1.7297273464102068	68
1.8172473464102072	68
1.904997346410207	68
1.992977346410207	68
2.0811573464102064	68
2.1695373464102072	68
2.258127346410207	68
2.346887346410207	68
2.435827346410207	68
2.5249373464102067	68
2.614227346410207	68
2.703657346410207	68
2.793257346410207	68
2.883017346410207	68
2.9729273464102066	68
3.0629773464102072	68
3.1531711535897933	68
3.243535653589793	68
3.334044653589793	68
3.424717653589793	68
3.515531653589793	68
3.6065026535897933	68
3.697635653589793	68
3.788940653589793	68
3.8804046535897934	68
3.972062653589793	68
4.0638956535897925	68
4.155922653589793	68
4.248172653589793	68
4.340622653589794	68
4.433312653589793	68
4.526262653589793	68
4.619492653589793	68
4.713022653589793	68
4.806892653589793	68
4.901152653589794	68
4.9958426535897935	68
5.091032653589793	68
5.186812653589794	68
5.283292653589793	68
5.380642653589794	68
5.680832653589793	68
5.785672653589794	68
5.895552653589793	68
6.016482653589794	68
0.0056673464102070525	69
0.029187346410207038	69
0.06857734641020707	69
0.11985734641020684	69
0.17949734641020676	69
0.24499734641020687	69
0.3146873464102069	69
0.3874873464102069	69
0.4626473464102068	69
0.5396573464102068	69
0.6181373464102067	69
0.6978273464102069	69
0.7785173464102071	69
0.8600573464102066	69
0.9423073464102067	69
1.025187346410207	69
1.1086273464102065	69
1.192557346410207	69
1.2769073464102068	69
1.3616373464102072	69
1.4467173464102068	69
1.5321273464102072	69
1.617837346410207	69
1.7038073464102066	69
1.7900473464102067	69
1.8764973464102068	69
1.9631773464102071	69
2.050077346410207	69
2.137167346410207	69
2.224437346410207	69
2.3118973464102073	69
2.3995373464102068	69
2.487327346410207	69
2.5752873464102066	69
2.6634073464102066	69
2.751657346410207	69
2.840077346410207	69
2.9286373464102065	69
3.017357346410207	69
3.106217346410207	69
3.1952185535897932	69
3.284367653589793	69
3.373642653589793	69
3.463102653589793	69
3.5526826535897933	69
3.642431653589793	69
3.732333653589793	69
3.822379653589793	69
3.912610653589793	69
4.003006653589793	69
4.0935886535897925	69
4.184362653589793	69
4.275332653589793	69
4.366512653589793	69
4.457932653589793	69
4.549602653589793	69
4.641552653589793	69
4.733792653589793	69
4.826372653589793	69
4.919322653589793	69
5.012702653589793	69
5.106582653589793	69
5.201042653589793	69
5.296192653589793	69
5.392202653589793	69
5.688252653589793	69
5.791642653589793	69
5.900022653589794	69
6.0192826535897925	69
0.0055673464102068415	70
0.028657346410206674	70
0.0673673464102067	70
0.1178173464102068	70
0.17652734641020684	70
0.241017346410207	70
0.3096573464102068	70
0.3813773464102068	70
0.455427346410207	70
0.5313073464102067	70
0.6086373464102071	70
0.6871673464102068	70
0.7666973464102069	70
0.8470473464102071	70
0.9281173464102066	70
1.009797346410207	70
1.0920373464102067	70
1.1747473464102072	70
1.2578773464102069	70
1.3413873464102073	70
1.4252573464102065	70
1.5094373464102073	70
1.5938973464102073	70
1.6786273464102068	70
1.7636173464102072	70
1.8488373464102068	70
1.9342573464102069	70
2.0198973464102066	70
2.105727346410207	70
2.1917473464102066	70
2.2779173464102067	70
2.364287346410207	70
2.450797346410207	70
2.537487346410207	70
2.624307346410207	70
2.7112873464102067	70
2.798387346410207	70
2.885667346410207	70
2.973077346410207	70
3.060617346410207	70
3.148316243589793	70
3.236142853589793	70
3.3241056535897933	70
3.4122036535897933	70
3.500465653589793	70
3.588855653589793	70
3.6773936535897933	70
3.766078653589793	70
3.854937653589793	70
3.9439396535897933	70
4.033132653589793	70
4.122484653589793	70
4.212032653589793	70
4.3017726535897935	70
4.3917226535897935	70
4.481902653589793	70
4.572322653589794	70
4.663022653589794	70
4.754012653589793	70
4.845332653589793	70
4.937022653589793	70
5.029132653589793	70
5.121732653589794	70
5.214902653589793	70
5.308752653589793	70
5.4034526535897935	70
5.695482653589793	70
5.797472653589793	70
5.9043726535897925	70
6.022012653589793	70
0.005467346410207075	71
0.028147346410206886	71
0.06620734641020709	71
0.11584734641020678	71
0.173637346410207	71
0.23715734641020703	71
0.3047873464102069	71
0.37544734641020705	71
0.4484273464102069	71
0.5231973464102069	71
0.5994273464102067	71
0.676827346410207	71
0.7552173464102068	71
0.834427346410207	71
0.9143373464102069	71
0.9948573464102068	71
1.0759173464102068	71
1.1574473464102066	71
1.2394073464102071	71
1.321737346410207	71
1.4043973464102066	71
1.4873873464102072	71
1.5706473464102073	71
1.654177346410207	71
1.737957346410207	71
1.821967346410207	71
1.9061673464102071	71
1.9905873464102068	71
2.075187346410207	71
2.1599773464102068	71
2.244927346410207	71
2.3300473464102067	71
2.4153273464102067	71
2.500767346410207	71
2.5863373464102066	71
2.6720673464102065	71
2.7579273464102068	71
2.843927346410207	71
2.930077346410207	71
3.0163573464102065	71
3.1027673464102072	71
3.189321553589793	71
3.275992653589793	71
3.3628026535897932	71
3.449758653589793	71
3.5368416535897933	71
3.624066653589793	71
3.711441653589793	71
3.798966653589793	71
3.886632653589793	71
3.974462653589793	71
4.062451653589793	71
4.150622653589793	71
4.238972653589793	71
4.327512653589793	71
4.4162626535897935	71
4.505242653589793	71
4.594452653589793	71
4.683932653589793	71
4.773702653589793	71
4.863792653589793	71
4.954252653589793	71
5.045122653589793	71
5.136482653589793	71
5.228402653589793	71
5.3209926535897925	71
5.414422653589793	71
5.702522653589793	71
5.803152653589793	71
5.908632653589793	71
6.024702653589793	71
0.0053673464102068635	72
0.02764734641020672	72
0.0650773464102068	72
0.11392734641020708	72
0.17083734641020687	72
0.23341734641020695	72
0.300057346410207	72
0.3696973464102067	72
0.44161734641020667	72
0.5153373464102069	72
0.5904773464102071	72
0.6667773464102069	72
0.7440573464102069	72
0.822157346410207	72
0.9009473464102067	72
0.9803373464102068	72
1.0602673464102068	72
1.140637346410207	72
1.2214573464102072	72
1.302637346410207	72
1.3841473464102068	72
1.4659573464102067	72
1.5480573464102072	72
1.6304273464102073	72
1.713017346410207	72
1.7958473464102065	72
1.8788673464102068	72
1.9620973464102072	72
2.0455173464102065	72
2.1291073464102066	72
2.212857346410207	72
2.2967873464102073	72
2.3808673464102066	72
2.4650873464102068	72
2.549447346410207	72
2.633957346410207	72
2.7186073464102067	72
2.803387346410207	72
2.8883073464102065	72
2.9733473464102067	72
3.0585173464102065	72
3.143826383589793	72
3.229253753589793	72
3.314817653589793	72
3.400498653589793	72
3.486327653589793	72
3.5722826535897934	72
3.658372653589793	72
3.744613653589793	72
3.8309876535897933	72
3.9175156535897933	72
4.004191653589793	72
4.091025653589793	72
4.178032653589793	72
4.2652226535897935	72
4.352592653589793	72
4.440182653589793	72
4.527972653589793	72
4.616002653589793	72
4.704302653589793	72
4.792882653589793	72
4.881782653589793	72
4.971042653589793	72
5.060712653589793	72
5.1508526535897925	72
5.2415526535897925	72
5.332922653589793	72
5.425112653589793	72
5.709402653589793	72
5.808702653589793	72
5.9127926535897934	72
6.027322653589794	72
0.005267960410206829	73
0.027167346410206683	73
0.06398734641020676	73
0.11207734641020695	73
0.16812734641020688	73
0.2297873464102067	73
0.29545734641020704	73
0.36409734641020686	73
0.43501734641020695	73
0.507697346410207	73
0.581777346410207	73
0.657027346410207	73
0.733227346410207	73
0.810227346410207	73
0.8879373464102072	73
0.9662273464102071	73
1.045037346410207	73
1.1243373464102069	73
1.204007346410207	73
1.2840673464102066	73
1.364457346410207	73
1.4451473464102067	73
1.5261173464102065	73
1.607327346410207	73
1.6887973464102073	73
1.7704573464102067	73
1.8523473464102072	73
1.9344273464102066	73
2.016667346410207	73
2.099117346410207	73
2.181697346410207	73
2.2644573464102065	73
2.347357346410207	73
2.4304173464102066	73
2.5136073464102067	73
2.596927346410207	73
2.680387346410207	73
2.7639673464102072	73
2.8476979604102066	73
2.931557346410207	73
3.0155373464102073	73
3.099627346410207	73
3.183843853589793	73
3.268177653589793	73
3.352660653589793	73
3.437253653589793	73
3.5219696535897933	73
3.606828653589793	73
3.691795653589793	73
3.776926653589793	73
3.862195653589793	73
3.947595653589793	73
4.033138653589793	73
4.118871653589793	73
4.204732653589793	73
4.290792653589794	73
4.377042653589793	73
4.463472653589793	73
4.550122653589793	73
4.637022653589793	73
4.724152653589793	73
4.8115632675897935	73
4.899312653589793	73
4.987412653589793	73
5.075902653589793	73
5.164862653589793	73
5.2543826535897935	73
5.344552653589793	73
5.435532653589793	73
5.716122653589793	73
5.814132653589793	73
5.916862653589793	73
6.029902653589794	73
0.005177346410206951	74
0.026697346410206713	74
0.06292734641020692	74
0.1102773464102067	74
0.16549734641020697	74
0.22625734641020667	74
0.2909973464102067	74
0.3586773464102069	74
0.428587346410207	74
0.5002573464102067	74
0.5733273464102071	74
0.6475273464102069	74
0.7226873464102068	74
0.798637346410207	74
0.8752873464102064	74
0.952507346410207	74
1.0302473464102073	74
1.1084373464102066	74
1.187047346410207	74
1.266017346410207	74
1.3453073464102072	74
1.4248973464102068	74
1.5047573464102069	74
1.5848673464102072	74
1.6652073464102068	74
1.7457873464102072	74
1.8265373464102073	74
1.9074973464102065	74
1.9886273464102064	74
2.0699373464102067	74
2.1513973464102065	74
2.233007346410207	74
2.3147773464102066	74
2.396687346410207	74
2.4787273464102073	74
2.560917346410207	74
2.643217346410207	74
2.725667346410207	74
2.808217346410207	74
2.890897346410207	74
2.9737073464102073	74
3.056647346410207	74
3.1396873464102066	74
3.222841953589793	74
3.306119653589793	74
3.3895346535897932	74
3.4730576535897932	74
3.556715653589793	74
3.6404946535897933	74
3.724387653589793	74
3.808432653589793	74
3.892599653589793	74
3.9769116535897933	74
4.0613736535897935	74
4.1459926535897935	74
4.230762653589793	74
4.315712653589793	74
4.400852653589793	74
4.486172653589794	74
4.571712653589794	74
4.657482653589793	74
4.743502653589793	74
4.829792653589793	74
4.916402653589794	74
5.003362653589793	74
5.090712653589793	74
5.178522653589793	74
5.266882653589793	74
5.355892653589793	74
5.445702653589793	74
5.722672653589793	74
5.819422653589793	74
5.920832653589793	74
6.0324226535897925	74

==> precloss.txt <==
1	2.133551619356467
2	3.120700032185141
3	3.9298029143579924
4	4.69994236489697
5	5.38434848545171
6	6.004827906934452
7	6.1240828068423525
8	6.764722221503916
9	7.401809590661401
10	7.9044551248443895
11	8.553440845440946
12	9.14352686478037
13	9.821325986306533
14	10.546518069690137
15	11.206822180662016
16	11.820419824137616
17	12.493775541542732
18	13.133556222879633
19	13.76248502218266
20	14.417114157638707
21	15.012132391601654
22	15.67364154254119
23	16.281475357001796
24	16.947393080849906
25	17.598937271111367
26	18.22486882432122
27	18.871790882399978
28	19.587535126621106
29	20.248458001029235
30	20.871897580729637
31	21.521335126502322
32	22.136457851124305
33	22.805926220969354
34	23.42511607166216
35	24.080210368030293
36	24.70139107964019
37	25.36520515061511
38	26.01647843012654
39	26.650415834615842
40	27.307280926322846
41	27.931285130285005
42	28.585361325286158
43	29.286181782447784
44	29.94304419308571
45	30.567667423376975
46	31.22229523262456
47	31.859159055281793
48	32.51786354820342
49	33.14192893652216
50	33.80170133511115
51	34.43445077764636
52	35.09539175387317
53	35.74570435605074
54	36.38581757815814
55	37.037125834633116
56	37.67512458408055
57	38.332614872241265
58	38.97145968250493
59	39.62303532922442
60	40.30649607544876
61	40.96547600183828
62	41.60487493126914
63	42.25663063321235
64	42.89310792923095
65	43.554743048056025
66	44.19374547522125
67	44.846591501164085
68	45.483233765491036
69	46.14568516333179
70	46.78444655502142
71	47.47613496326824
72	48.078241810510235
73	48.73807210157338
74	49.39063447799663
